An upper limit on the frequency of short-period black hole companions to Sun-like stars

Stellar-mass black holes descend from high-mass stars, most of which had stellar binary companions. However, the number of those binary systems that survive the binary evolution and black hole formation is uncertain by multiple orders of magnitude. The survival rate is particularly uncertain for massive stars with low-mass companions, which are thought to be the progenitors of most black hole X-ray binaries. We present a search for close black hole companions (separations less than 20 solar radii) to AFGK-type stars in TESS, i.e. the non-accreting counterparts to and progenitors of low-mass X-ray binaries. Such black holes can be detected by the tidally induced ellipsoidal deformation of the visible star, and the ensuing photometric light-curve variations. From an initial sample of 4.7 million TESS stars, we have selected 457 candidates for such variations. However, spectroscopic followup of 250 of them shows that none are consistent with a close black hole companion. On the basis of this non-detection, we determine (2 $\sigma$ confidence) that fewer than one in $10^5$ Solar-type stars in the Solar neighbourhood host a short-period black hole companion. This upper limit is in tension with a number of ``optimistic'' population models in the literature that predict short-period black hole companions around one in $10^{4-5}$ stars. Our limits are still consistent with other models that predict only a few in $10^{7-8}$.

==> figures/observation-summary/RV_Fits_1d_Feb.csv <==
TIC,Period_TESS,Period_TESS_err,T0_TESS,T0_TESS_err,M1 [solar mass],M1_err,Fit_Amplitude [km/s],Fit_Amplitude_err,Fit_T0 [mjd],Fit_T0_err,Fit_Period [days],Fit_Period_err,Fit_CM_Vel [km/s],Fit_CM_Vel_err
105618511,1.561846216965401,9.304862373730342e-05,2458943.795497332,0.000687707998278965,1.3508333333333333,0.27016666666666667,18.338044001789626,1.8801368146186368,58943.29554009262,0.0014379751153360484,1.5637827312757169,3.6922552147879335e-05,-72.28353673270692,1.1208738635916473
151403098,3.3487855451791937,0.004153841525659484,2458481.233597857,0.014772833549394989,1.2282857142857142,0.24565714285714285,6.983734609388837,0.7848190096110118,58480.73472620805,0.029347941802253058,3.3700198567863797,0.0001719270813851083,41.526168487384844,0.49793940850669327
160071864,2.4266036167569704,1.8248015695345978e-06,2458856.697061894,0.0035228281074331713,1.4055,0.2811,40.35243476443732,0.6841666519358991,58859.80496354995,0.008557630490659648,2.4266047052440003,3.870543182293462e-06,20.26132884061076,0.44696710466642303
160120006,1.6119674520884915,2.5933159527371627e-06,2458875.8444008348,0.002247761863337492,1.2724,0.25448,111.47423728033755,1.0222681219615903,58877.79080924689,0.005485384113951487,1.611975528721396,8.373700183455248e-06,9.858798744772397,0.7779860464346627
160492973,2.4891043825805097,4.5141279936889985e-06,2458846.604528745,0.003270278377697558,1.3754166666666665,0.2750833333333333,65.08985756927233,1.7522149900550552,58847.33783202796,0.006903438228379507,2.489113743935406,1.1747037776631117e-05,6.233487289837595,0.7250110729876771
18750830,0.4005071754943946,3.9059465135324964e-05,2458856.0486637116,0.0002532074970645002,1.309999942779541,0.2619999885559082,45.690833489073775,1.9156363136400045,58855.54866526265,0.00052124623562549,0.40000806686478496,1.1371697274735497e-06,23.90997242523631,1.2695699918302084
198508117,0.21763118097289647,3.1521501773374596e-07,2458830.208573336,0.0016873016746914652,0.4715,0.0943,225.7114339814131,6.282119922860928,58832.846001140344,0.005078626643972357,0.21763273853422482,1.4070207984281075e-06,-17.23651078562237,3.806398357009074
279999387,2.7336306469627965,0.0008880991396885918,2458506.007922219,0.002403581144634627,1.5385,0.30770000000000003,76.47549889189555,0.849735908180938,58505.50771880458,0.004864927960512583,2.667256127907238,1.5915085400929264e-05,34.617712010485164,0.5552243319573836
318351737,3.1585799046040837,0.004328569814268972,2458507.1776761757,0.007025527995262328,1.1742307692307692,0.23484615384615384,29.496072260420917,0.5807341363027297,58506.67768747488,0.014441375146712529,3.2156119626752773,5.994445922030986e-05,24.609281334758787,0.4495410236775633
328586995,0.24034048265077843,1.1632633002237254e-05,2458884.2920557265,0.000520417486704957,0.7300000190734863,0.14600000381469727,26.891459223562318,1.443212522227036,58883.79203191193,0.0010690314202440084,0.24049747968092902,1.0077475052720026e-06,-20.697421145528864,1.577937966129774
347575223,1.7624070813551813,5.900852194973387e-05,2458914.7672491064,0.0009896539438882617,1.238,0.24760000000000001,64.85767581880164,1.6680611931989007,58914.41264171576,0.003504441040383443,1.768302539710273,3.877420250832494e-06,-20.110266492760825,0.6362574602181035
358614384,2.5687132530528958,1.1979820715141054e-05,2458860.0170993838,0.007515029592716637,1.2162857142857142,0.24325714285714284,52.500513465166456,1.2548636690260766,58868.40054521579,0.011891139521369207,2.5687406804915165,3.276231847706841e-05,14.486778162989722,0.6542894501232849
358616660,2.729599512955054,1.1747414282976196e-05,2458858.3261095295,0.008611394767605269,1.3454166666666667,0.26908333333333334,47.33783741610304,2.0648675634154583,58859.23858888431,0.01444008552969972,2.7296208119547076,2.8843836465061578e-05,-0.9490448741305008,1.0819768254579794
397433815,2.268757303440074,9.621045150223554e-05,2458915.635995181,0.002775810146304241,1.1967999999999999,0.23936,17.29972898215277,0.8733280749082746,58915.4803248517,0.018452324323214458,2.2783584416635176,1.4378722643278154e-05,-6.586253663377231,0.48142482068633424
404470231,0.2749253755829562,1.850998408034414e-05,2458942.034408693,0.0015423073524127593,0.8999999761581421,0.17999999523162843,40.98974918575606,4.455309397545767,58941.53417365566,0.0031390562218017023,0.2748745874599287,1.7908399659382456e-06,-71.01624325215838,2.3268532208247867
415734769,2.337912276029335,6.950493264465021e-06,2458850.3387883534,0.005624517504099235,1.2892000000000001,0.25784,30.23783829492788,3.1298871738652867,58849.53020927799,0.025999846342190158,2.3378981483290087,1.731509858662628e-05,-40.62225978485756,1.325487187296419
43102172,1.3562928417196605,0.00010679422084021807,2458857.031332986,0.0008063518705919996,1.54675,0.30935,52.45358247458143,9.396867861272193,58856.531302974916,0.0015850164760566638,1.3550367670180699,0.00010083586257145948,23.33688297959492,6.463035616152654
455232218,2.4023115077159183,0.0010137134324059447,2458504.9248079266,0.0031058279846825493,1.2752000000000001,0.25504000000000004,40.245190778267244,1.2889087744459933,58504.42524345128,0.006393569244544878,2.435483840323685,2.146490762512042e-05,81.66733826635898,0.5901683152929498
69048185,2.666086642526182,0.0004636818713087457,2458857.758883173,0.003757176684615546,1.3445833333333335,0.2689166666666667,36.542725014001626,2.0473886905388263,58858.3109770975,0.016785675852912706,2.7117765197842245,2.4565671230604047e-05,35.7974048117292,0.9320360230541372


==> figures/observation-summary/RV_Fits_1d_June.csv <==
TIC,Period_TESS,Period_TESS_err,T0_TESS,T0_TESS_err,M1 [solar mass],M1_err,Fit_Amplitude [km/s],Fit_Amplitude_err,Fit_T0 [mjd],Fit_T0_err,Fit_Period [days],Fit_Period_err,Fit_CM_Vel [km/s],Fit_CM_Vel_err
102600502,1.601147310934121,5.450144481289041e-05,2458711.0115202065,0.00184568128099424,1.4962,0.29924,15.776457032537348,0.704976420519445,58710.511960754135,0.003919982261856251,1.6036511175069033,2.5288967074732996e-05,-34.47736147486444,0.5737683346699685
158663754,2.1604749657725644,0.00011725817190321532,2458706.904179119,0.008903015925400559,1.1330000162124634,0.2266000032424927,54.61452149626061,2.5882165787210467,58723.04515007395,0.015734049936613904,2.1721553659812574,3.246494237649128e-05,-16.869638865547902,0.5224246113278364
159971610,1.789296221345792,1.3925100982029596e-05,2458968.8800425143,0.004340714562862367,1.7806315789473683,0.3561263157894737,59.536744580137075,2.324956929555606,58969.62074871914,0.02110820968832445,1.7906198156127922,4.9172004280228505e-05,-25.516887620358176,0.6773645713452885
198288413,0.3328802205296283,2.397670810829496e-05,2458942.174524094,0.00032733427297498136,0.9700000286102295,0.1940000057220459,116.18168863830594,1.8170964106586833,58941.67451290292,0.0006443324713965025,0.3330621676834806,5.794579879734917e-07,74.52990080079697,1.2284958976144107
21586667,1.704682943412878,0.00013247439067536407,2458696.3149552057,0.0015985472453186216,1.5913000000000002,0.31826000000000004,84.21351059725032,1.951335067577794,58691.46893663926,0.002931531376584028,1.6914405872700653,3.526128855891525e-06,-21.18646225200597,0.6044019723331538
229591349,3.0462697806699013,1.7443288101804585e-05,2458859.5948617244,0.0039042098548177574,1.246,0.2492,30.493218630728936,0.979992824616469,58863.09675825149,0.02975575303999858,3.0478907549078733,8.832198784359822e-05,8.743146718749136,0.6716394538658352
230390153,7.144373045273554,0.00013390997383289717,2458866.9194479478,0.025418563013510424,1.4936,0.29872000000000004,26.966480028878575,4.766962825699624,58876.79809707287,0.21685001670091156,7.1449503663164435,0.0005290894035851079,-23.117207860570893,4.794103734613191
258354794,3.980029796565274,6.759257560803181e-06,2458856.4640454063,0.003603223125353104,1.9194,0.38388,42.743365805335,2.1142339513236594,58842.76233937112,0.049366437789891394,3.980016531878229,1.727703115084614e-05,15.475528298781303,2.4740575774307065
259270357,2.4804716575544905,1.4046338794798127e-05,2458865.0794428005,0.00397330403807682,1.8088,0.36176,24.490721420616268,1.2322467293727697,58866.571509750254,0.034372536487957336,2.4817662512324574,7.885944897832873e-05,-4.3252432270427015,0.7584595763483353
273782052,2.5794193576721223,4.207477086479309e-05,2458708.57718603,0.0008484929060159193,2.2885714285714287,0.45771428571428574,87.41699364940173,1.4469456737068482,58708.07731319238,0.0017866397072258894,2.582711572857604,1.3638485120697835e-05,-10.305537969117827,0.8144685428373674
285060430,0.26920094909679093,2.6176481658551525e-05,2459024.0491871275,0.0007596636490073688,0.7669565217391304,0.1533913043478261,46.09627151227037,2.0418516366138553,59023.54914055179,0.0016272503517942235,0.269349976682256,8.674404357826945e-07,-27.066061243350333,1.246005469540328
289582044,3.466319901121753,3.4289157564708795e-05,2458872.459300793,0.006776263698676022,1.3362500000000002,0.26725000000000004,33.38027122812889,1.59918506959962,58876.16335378143,0.04733018719696069,3.4694955245989254,0.00018144748780454114,0.2878406870389621,0.8046734607294105
298735391,2.016918098339491,5.6180579560560965e-06,2458859.8609113824,0.0030142209979556194,1.7632631578947369,0.3526526315789474,25.712497255424104,4.710613379809261,58859.91464965356,0.04278471992902904,2.016978904723354,4.795468777134947e-05,-4.943160575194076,1.4722753064536749
310629264,0.2650881583153279,2.3119707135800704e-05,2458998.96701177,0.00020402229178898582,1.0643333333333334,0.21286666666666668,6.739488394888768,1.1419349405067305,58998.46696901108,0.00043792348054333077,0.2650865209938793,1.8648211367433425e-06,-37.98733326824069,0.628825994860966
342179952,1.4665587706434062,0.00019861367766533055,2459024.6099302988,0.0007064770044758718,1.5231000000000001,0.30462000000000006,85.39684570338079,1.0636838534880784,59024.10998539606,0.0014387055106844977,1.4710548234157292,6.307847626862706e-06,-39.15984930550278,0.7046934259374
358153796,1.5530587900413018,0.00018263574690582598,2459025.260053524,0.002952245440756423,1.2082,0.24164,69.81087722873288,0.7744451876684596,59034.078579753615,0.005379278738057483,1.5713084334199576,1.0178391464765583e-05,-27.341322107226393,0.5217889851040726
362223157,3.2297406249032656,4.993199631036512e-06,2458880.304389274,0.004247603029052795,1.294,0.25880000000000003,32.437468482757154,0.8435572563263858,58881.55999178543,0.012852974862063332,3.229747826390312,1.1704780714889155e-05,-24.16810093586372,0.5370977328644828
364562766,0.6656082240583909,4.614625467145662e-05,2458741.9012720045,0.003923734099791757,1.2037,0.24074,48.7852543098009,2.172357503874945,58741.400335945254,0.007965772073707843,0.6649723749321259,5.494265815598048e-06,-70.18413845380921,1.1035951723874122
39305187,1.120261211943768,0.00011136953302091714,2459010.1046253396,0.0008649167863271791,1.8041176470588236,0.36082352941176477,31.735976275768998,1.67703409339886,59009.60461725852,0.001686053469066804,1.1199001672849174,4.748923505708399e-05,-20.470218767666793,4.6020845128869095
394089995,2.0153363392008266,1.3422622076600507e-06,2458878.821574022,0.0026767605140006756,1.318,0.2636,73.99782037779732,5.7930388757566424,58875.407865976704,0.006288261404471328,2.015335175211556,2.8537481255129944e-06,-7.93463585246558,0.69009042232142
425914549,2.2237736580655545,8.890674435455827e-06,2458821.4572612736,0.0019263824880809079,1.4802,0.29604,2.3946466308505188,1.1881002750018461,58821.04626967356,0.004140291158870429,2.2238034129509603,1.875117654898433e-05,-46.829042527915604,1.5824777297605057
69031013,1.4775646327435121,0.0001371062037477587,2458695.671910553,0.001626237677909689,1.50935,0.30187,8.334987680923957,0.9502926509699092,58695.171683579276,0.0035176873787091134,1.4791365141743336,3.971418232207668e-05,-6.95143723392348,0.6087223510002807
75877824,0.2726321653256457,2.0724509141082088e-05,2459023.566879925,0.0014262892631950127,0.73,0.146,199.44497807621266,1.025152190627674,59023.06703535581,0.0030019103084154963,0.2727205780733445,1.1368591645281538e-06,-24.041695381493522,0.671657684627381


==> figures/observation-summary/RV_Jan.dat <==
1.424629610000000000e+08 2.415818029031056913e+00 1.638439493830543370e+02 6.473282694352302258e+01 1.110197554100000019e+02 1.062111449788630466e+02 2.000000000000000000e+00
1.424710870000000000e+08 2.373440150244579827e-01 1.495570381358273835e+02 3.457286088580440619e+00 1.999571689499999820e+02 9.420724605525323625e+01 4.000000000000000000e+00
1.677492050000000000e+08 1.924585138736257806e+00 3.447061847169973703e+01 3.481946872644977375e+00 1.665288618999999670e+01 1.227295692668757709e+01 3.000000000000000000e+00
1.781157770000000000e+08 2.592363657079536643e-01 9.864473018101038804e+01 2.286758775267479393e+01 9.307455975999999964e+01 2.581823697691307729e+01 2.000000000000000000e+00
1.912419900000000000e+07 1.844210400808000250e+00 3.787993372610111464e+01 3.633307332256296984e+00 5.856977676999999716e+01 2.101624359284107157e+01 4.000000000000000000e+00
2.205641270000000000e+08 3.543121110032949606e-01 9.895372218613059090e+01 2.361400158808323102e+00 7.467303353999999160e+01 2.078155830948783844e+01 3.000000000000000000e+00
2.504192100000000000e+08 3.387970714658428140e-01 1.196788556192618955e+02 1.101496822894588945e+01 4.424130289999999377e+01 1.173994535354032109e+01 3.000000000000000000e+00
2.843400110000000000e+08 3.074060601272121107e-01 1.278444994738892149e+02 8.101312747366320366e+01 8.589663180000002285e+00 2.653435387275329571e+00 2.000000000000000000e+00
3.192634000000000000e+07 4.165103157203050022e-01 1.016967755646085436e+01 8.872457894766985209e-01 1.508799204999999688e+01 5.440575546614957680e+00 3.000000000000000000e+00
3.684083100000000000e+07 3.120714479609232317e-01 6.910469497330740296e+01 1.898540706653180310e+00 9.655820688000000018e+01 3.914155135493210480e+01 4.000000000000000000e+00
3.873700800000000000e+07 3.376144040423205706e-01 8.629671400195755382e+01 2.677274786283224017e+01 1.532835723999999900e+01 3.821699265009486091e+00 3.000000000000000000e+00
4.009231430000000000e+08 2.655753652256510389e+00 4.353251327780004232e+01 1.268220977494414869e+00 6.088461977000000047e+01 6.522971045939362966e+01 3.000000000000000000e+00
4.080372290000000000e+08 1.385777004324445283e+00 3.803939335240013975e+01 9.930779183933431398e-01 5.364938562999999760e+01 4.854479459736527502e+01 3.000000000000000000e+00
4.320618170000000000e+08 1.499045211321266002e+00 5.859386417020363069e+01 1.088244651164471000e+00 1.474052545399999872e+02 7.546230400346340161e+01 4.000000000000000000e+00
4.764843900000000000e+07 2.575524948400338410e-01 1.925110584263226485e+02 6.931743552662668151e+01 1.326754024699999945e+02 4.401274601825537758e+01 2.000000000000000000e+00
5.769943000000000000e+06 1.349574141852286413e+00 9.811145307794845394e+01 2.475583193004128901e+01 8.949327400999999327e+01 4.535450847356520399e+01 2.000000000000000000e+00
5.974794800000000000e+07 2.923686778178331558e-01 1.093816764251366038e+02 3.647801320334473463e+00 1.529035660600000028e+02 3.362551976595712944e+01 4.000000000000000000e+00
8.070521400000000000e+07 1.087289154403348279e+00 5.567294137274775068e+01 1.402353136448345028e+00 1.165722552699999852e+02 5.400622845647090742e+01 3.000000000000000000e+00


==> figures/observation-summary/overall_target_list.txt <==
1947924
2104404
2604929
3103024
5769943
6012407
7264195
7413581
13205508
16528470
18750830
19124199
20234098
20766234
20808493
21586667
22609622
22876625
24358586
24370873
24777232
25408478
26516212
27829501
28367976
28901249
31926340
32253355
33200799
35487552
36840831
38017379
38737008
39305187
40681413
43102172
43245614
45301086
45311826
46389921
47146220
47648439
47795007
47885007
47980409
47985275
49079434
49707332
52547871
53733940
53838775
56136244
57575026
57985203
58033693
59502443
59747948
60971873
61275992
62232928
63806146
63885256
65207822
65327543
65965765
66633933
67058035
67227170
67293973
67906528
69031013
69048185
69838405
71446183
71477359
71696040
71746703
74267243
74479200
75601295
75877824
78054441
79144024
79690286
80705214
81525155
84232373
87876931
88593908
89095948
89917330
89968357
92262144
96580977
98293570
98293707
101058341
101508225
101835525
102600502
104316573
104658569
105618511
116545040
116556570
117410241
118391576
126996796
127811203
128577597
129541760
131214448
134722386
135081803
137272904
137944636
138147487
138822153
138941429
139429255
139751414
140471490
140826848
142051944
142077163
142462961
142471087
142838266
143830370
143851099
144187937
148801010
149253645
149468084
150975819
151403098
156168748
156921973
158663754
159971610
160071864
160120006
160492973
161358848
161720462
161816939
161826262
161899511
162861914
163799602
165055056
165987434
167045041
167749205
168265441
168435318
171024921
172517086
172779255
177040872
177085503
177532237
177761184
177981263
178115777
179570306
185104047
185289692
185996960
190176846
194230206
194328720
194850484
195443470
198288413
198508117
200133595
200292070
200861078
202765356
204350732
207280549
211120944
214543876
219233929
219884963
220135051
229539481
229591349
230390153
230498005
233576907
233947654
233947664
235181489
235405424
235946764
237131906
237979407
240718401
240986548
242105728
242443771
243278570
243316178
243442085
245143199
245715277
247876352
247954269
249948902
250419210
250610806
252191204
252491810
252605886
254837350
256661753
256747843
257451456
258145620
258354794
259270357
260789056
261586931
262298178
262739692
264309920
266492352
267680029
268065093
268499978
269545081
270441009
270713362
271303872
273782052
273869330
274606571
275139876
275698736
278647130
279852309
279895761
279999387
280121652
280223603
282551369
282670146
282993025
284340011
285060430
285505961
285937180
286453433
287120794
288641407
289582044
289671355
291798353
292053531
292400929
292717834
293316714
293778148
293825454
295278556
297661570
298049204
298735391
299215268
299443118
300068643
300512848
300809637
300868886
301598035
302130269
302399503
302666414
303758732
306163093
307620667
309967950
310003915
310629264
311228939
311278039
311627109
313250076
314034671
315150295
317482350
318351737
318689683
318898615
319472859
320353832
320725985
322225825
322951995
323154774
325341472
325563879
325650332
325781594
326854503
328095219
328586995
329886472
332074676
332463067
333197770
333249129
333477715
333715711
336333345
340110295
340927176
342179952
343320721
343865353
345143767
345422815
347304390
347575223
348138277
350433427
351245846
351869540
352050463
352051407
352341303
353851603
354309356
354401353
356353435
356493392
357632302
357645759
358153796
358614384
358616660
359544101
362223157
363863991
364562766
365230446
366195845
367074038
368070518
368442712
368892827
369180766
370598080
370676773
370688142
370960295
371791553
372248050
372912579
373461784
373514783
373632161
374267003
374291078
374303762
376125699
377025982
377283542
377293127
380124068
380773405
381493035
383829974
383955454
387681420
388140872
388637070
389269906
389777903
390478169
391837556
392596382
393748870
393749408
394089995
394351196
395549321
396938195
397433815
398292069
400669188
400923143
401501559
401872541
403082050
403961329
404470231
407420381
407459966
408037229
408357515
415734769
415837631
415881357
416682550
417134029
419602505
420382086
420492096
420552311
421045486
421110675
425914549
427121046
427125712
427912378
428386539
428888053
429102141
429152903
429206462
430384822
430680798
430958173
430991633
431179038
431186712
432061817
432138496
441582514
442895241
443419774
444992728
446758693
446940303
448601496
448991456
452575389
452700786
453438209
455232218
456303421
457098466
459795121
460814347
461631525
464471773
467146009
468728513
468819361
468875973
468926198
468990559
470202795
470915662


==> figures/selection-functions/byeye_eclipsing_900046.txt <==
20842	n
15651	n
22750	n
18437	n
12105	n
6050	n
16663	n
22296	n
18353	n
22679	n
27907	n
28331	n
29660	n
7739	n
23803	n
1519	n
22202	n
7140	n
17641	n
18666	n
10838	n
28959	n
4247	n
28386	n
22749	n
22475	n
12259	n
2092	n
24310	e
7821	n
25533	n
9672	n
26106	n
23158	n
8362	e
6513	n
15347	n
4468	n
28905	n
21651	e
21697	n
21004	n
9255	n
11351	e
5799	n
19779	n
5367	n
7400	n
4006	e
24837	n
16875	n
14173	n
29344	n
26331	n
5679	e
18929	n
17698	n
18708	n
25698	n
2886	n
8683	n
24759	n
26705	n
26569	n
29313	n
28943	n
10446	n
15146	n
28861	n
11172	n
17149	n
7749	n
95	e
19827	e
29557	e
2241	n
20935	n
12622	n
16129	n
14698	n
22613	n
21309	n
13444	n
21084	n
8005	n
2248	e
5164	n
18843	n
17065	n
3653	n
16250	e
27438	n
25240	n
178	n
23962	n
15905	e
19964	e
8280	e
26685	n
5467	n
6736	e
3876	n
19249	n
7723	n
6674	n
15060	e
15512	e
22064	n
1494	n
5299	n
8233	e
17398	e
12078	n
6013	n
28758	n
11640	e
10315	n
12127	n
12424	e
20858	n
8851	n
17560	e
29044	n
11941	n
25549	e
1501	e
7116	n
5942	e
16069	n
28274	e
88	e
18176	e
19086	n
9542	n
874	n
29238	n
15382	e
16396	e
13891	n
25865	n
28333	n
13611	n
69	n
23563	e
9062	n
25660	e
17739	e
22151	n
1564	n
21971	n
24504	n
26615	n
26255	n
24557	n
15294	e
15853	e
6592	n
5479	e
22741	n
1429	n
22561	e
14691	e
4395	e
6094	n
28066	n
25832	n
3114	e
16459	n
17835	n
7550	n
27568	n
10087	e
8777	e
20990	e
18514	n
7864	e
24133	n
15088	n
5912	e
3537	e
12155	e
21770	n
7173	e
8558	e
16673	n
10434	e
1527	n
17519	n
8983	e
22698	n
8060	e
24404	n
10582	n
26280	e
15233	e
22099	e
13358	e
21925	n
15747	e
13966	n
25091	n
26128	n
8676	e
3948	n
19328	e
8918	n
8664	n
29133	n
6443	e
29163	n
783	n
26751	n
20457	n
882	e
24266	e
606	n
20272	e
13820	n
6037	n
17506	n
23455	n
24883	e
23837	e
26444	e
17401	e
7203	e
22328	n
7015	n
13067	n
19654	e
3470	n
9600	n
26978	n
20690	e
11664	n
14570	e
9330	n
19529	n
10772	n
16807	e
29249	n
19687	n
14103	n
18698	n
13663	e
29090	n
18104	e
7451	n
1089	n
13871	e
10406	n
1491	e
7123	e
27408	n
16735	n
24107	e
26282	n
17068	e
16893	e
19061	e
16141	e
2956	e
22746	n
14585	e
26403	n
8355	n
8088	e
16748	e
27442	e
5968	e
29517	e
14844	e
17176	n
8758	e
20911	e
12725	e
22691	e
6723	e
19120	n
16172	e
2023	n
8992	n
26103	e
28611	n
29754	e
16623	e
15389	n
9306	n
11578	n
1278	e
163	n
9662	n
8553	n
10347	n
11285	n
25839	n
522	n
17285	n
23603	n
18363	e
26653	n
23645	n
1416	n
8742	n
5834	n
28921	n
7715	n
9424	n
22535	n
5363	e
28928	n
28885	e
7982	n
11397	n
27934	n
4107	n
10819	e
22726	e
4577	n
22429	n
9191	e
27845	n
29018	n
21313	e
24257	e
26355	n
27169	n
7334	n
21243	e
10945	e
27101	e
8203	e
16322	e
29429	e
11146	n
8041	n
1158	n
14380	e
9164	n
18889	n
18546	n
10830	e
1888	e
13888	n
7505	e
19227	n
13086	n
23270	n
9751	n
7903	e
3606	e
8646	n
12070	n
18378	e
16164	n
13275	e
24984	n
13952	e
29763	n
4790	n
22214	n
23195	n
29237	e
19240	e
29227	n
20614	e
23956	n
8876	e
24212	e
23746	n
24518	n
13042	e
530	e
17108	e
23524	n
19325	n
26448	n
23591	e
9004	e
21889	n
23734	e
6461	n
10232	n
12431	n
23771	e
22915	e
16320	n
9469	n
6300	e
16894	n
28528	e
26769	e
4801	e
1221	n
13959	n
7412	e
14653	e
19477	e
8496	e
17520	e
8037	n
15681	e
25360	e
20847	e
4704	e
8043	n
11767	n
27957	n
16143	e
11504	n
20314	e
19394	e
5678	n
12653	e
29278	e
19054	e
29392	n
20477	e
15868	e
16990	e
23940	n
6192	n
21330	e
23725	n
20999	n
27398	e
6718	e
11530	n
1812	e
11589	n
7353	e
6888	n
5393	n
27322	e
24419	e
4734	e
24924	n
13259	n
17311	e
16784	e
1987	e
27526	e
25047	n
18277	e
25671	e
25280	e
27269	n
21396	n
16942	n
15333	e
24949	n
12925	n
28873	e
9532	n
23223	n
10112	n
16461	e
14531	n
19026	n
696	e
7666	e
5699	n
16301	e
20476	n
11185	n
25979	n
26420	n
15698	n
4243	n
26695	n
10193	n
22191	n
17808	e
1296	n
26703	n
28903	e
26514	n
27400	n
21662	e
541	n
1699	e
10679	n
29712	e
4547	n
24797	n
17547	e
4046	n
18699	n
19576	n
7911	n
23668	n
17148	n
14812	e
21541	n
25934	n
24719	e
5344	e
23283	n
16267	n
3198	n
22447	n
16544	n
25030	n
16885	n
28816	e
9163	n
23323	n
12297	e
21657	n
26841	n
27878	n
20026	n
25511	e
29960	n
24134	n
15479	e
15506	n
3558	n
18788	n
13160	n
3900	e
26992	n
9991	n
18191	n
19766	n
19945	e
25328	n
10413	n
8919	n
13908	e
22637	n
9041	n
9907	e
24888	n
23934	n
9159	n
13438	n
5626	n
28532	n
23357	n
27283	n
26717	e
15845	n
21473	e
27511	n
8911	n
22456	n
5928	e
15754	n
11303	n
19010	n
23997	n
25406	n
14847	n
17438	n
14771	n
2027	n
23947	n

==> figures/selection-functions/byeye_eclipsing_900063.txt <==
8264	n
6238	e
18353	e
187	e
28326	e
35743	e
14526	e
4385	e
829	e
34791	e
3555	e
28495	e
10737	e
36424	e
33800	e
39248	e
6853	e
31032	e
32394	e
21634	e
20074	e
9820	e
11176	e
36475	e
33454	e
26521	e
38079	e
36377	e
36476	e
9108	e
22151	e
8710	e
30378	e
33485	e
37273	e
21698	e
12155	e
2274	e
25106	e
31604	e
36358	e
36499	e
21501	e
2531	e
25649	e
9698	e
33805	e
31894	e
8424	e
31739	e
34854	e
2235	e
39014	e
19239	e
9640	e
166	e
20129	e
14931	e
22081	e
1590	e
19	e
21518	e
37752	e
30460	e
22090	e
7564	e
5210	e
26592	n
17487	e
16510	e
35350	e
28430	e
24286	e
28416	e
9381	e
28631	e
38769	e
3082	e
2938	e
22222	e
31815	e
39404	e
22927	e
10949	e
12220	e
35294	e
13403	e
25832	e
17880	e
28655	e
24435	e
295	e
39515	e
32107	e
34177	e
7252	e
36753	e
20471	e
4952	e
16898	e
10498	e
15940	e
766	e
16347	e
34861	e
36263	e
18492	e
28057	e
32322	e
6164	e
6492	e
28386	e
16478	e
29678	e
29657	e
15435	e
7311	e
34744	e
17611	e
1161	e
18414	e
32498	e
16603	e
30471	e
12277	e
13310	e
39429	e
10543	e
36566	e
20278	e
22898	e
24469	e
13243	e
1773	e
7741	e
32399	e
4750	e
15230	e
8358	e
32676	e
23051	e
39235	e
5750	e
11255	e
6312	e
7189	e
25973	e
22042	e
38586	e
31359	e
14250	e
31507	e
15936	e
18576	e
6773	e
9503	e
24528	e
28324	e
13770	e
7883	e
2376	e
8770	e
19396	e
27838	e
21393	e
22606	e
9476	e
28415	e
8632	e
26320	e
32377	e
7674	e
11474	e
13381	e
11545	e
9335	e
13225	e
4041	e
9711	e
38941	e
39566	e
9523	e
1868	e
9118	e
31262	e
19489	e
634	e
32875	e
7	e
9278	e
34231	e
35720	e
27785	e
16592	e
2519	e
15384	e
25988	e
7033	e
38707	e
10968	n
6964	e
36740	e
10931	e
29298	e
10276	e
15875	e
21207	e
24654	e
31519	e
26952	e
7481	e
18791	e
23540	e
2832	e
14910	e
28698	e
26318	e
6439	e
36459	e
38383	e
23801	e
8771	e
28044	e
26612	e
7672	e
20809	e
8962	e
7668	e
384	e
18744	e
31288	e
29695	e
27040	e
24953	e
26106	e
17619	e
18031	e
19386	e
32597	e
35338	e
21238	e
29955	e
11618	e
31961	e
14173	e
39194	e
2654	e
13788	e
20076	e
30680	e
27488	e
34388	e
35330	e
26629	e
9592	e
12436	e
12286	e
26239	e
36691	e
5656	n
25299	e
24056	e
15255	e
30670	e
9237	e
11343	e
7167	e
32590	e
30278	e
21715	e
20351	e
4438	e
14037	e
220	e
39798	e
17753	e
7747	e
17043	e
13549	e
2708	e
35821	e
10510	e
18140	e
19412	e
32757	e
26158	e
34837	e
8324	e
7421	e
31719	e
30227	e
23687	e
12799	e
27480	e
18144	e
35951	e
25829	e
27641	e
26610	e
30225	e
30148	e
23654	e
11191	e
10720	e
37206	e
24910	e
31596	e
17680	e
22999	e
5923	e
29403	e
34064	e
2757	e
14346	e
7350	e
22156	e
35046	e
22291	e
13574	e
19984	e
23848	e
3089	e
11231	e
28463	e
21022	e
16615	e
27306	e
13455	e
8963	e
10734	e
27688	e
17549	e
4153	e
21805	e
21134	e
19162	e
33453	e
8762	e
11855	e
31609	e
27410	e
10263	e
4305	e
33434	e
9222	e
27519	e
18569	e
7210	e
39038	e
4070	e
4519	e
13216	e
2511	e
13475	e
15262	e
36829	e
13269	e
422	e
3464	n
38307	e
24309	e
14062	e
34474	e
9322	e
37258	e
19427	e
2759	e
35755	e
27155	e
32639	e
14033	e
25958	e
30741	e
39650	e
27411	e
32527	e
20069	e
30133	e
31031	e
39279	e
23894	e
33061	e
34735	e
33806	e
26306	e
6832	e
31234	e
24816	e
1924	e
24146	e
11270	e
2231	e
28812	e
22866	e
16212	e
37837	e
37511	e
2336	e
13822	e
5553	e
32897	e
15352	e
15178	e
1258	e
11742	e
22004	e
2608	e
15576	e
37816	e
13354	e
31624	e
6472	e
17712	e
2194	e
28835	e
11443	e
21371	e
30250	e
31197	e
20413	e
3067	e
4729	e
31681	e
24594	e
25144	e
9486	e
25643	e
15986	e
13763	e
38159	e
11678	e
27818	e
14800	e
34886	e
19938	e
36142	e
24610	e
34847	e
2296	e
247	e
34013	e
16558	e
2611	e
33857	e
8578	e
26545	e
35559	e
14470	e
14811	e
10811	e
28056	e
8799	e
13231	e
37981	e
16858	e
39198	e
13971	e
4338	e
20403	e
19914	e
29047	e
17197	e
5497	e
25346	e
1127	e

==> figures/upperlim-2d/EEM_dwarf_UBVIJHK_colors_Teff.txt <==
# "A Modern Mean Dwarf Stellar Color and Effective Temperature Sequence"                              
# http://www.pas.rochester.edu/~emamajek/EEM_dwarf_UBVIJHK_colors_Teff.txt                              
# Eric Mamajek                             
# Version 2021.03.02                             
#                               
# Much of the original content of this table was incorporated into                    
# Table 5 of Pecaut & Mamajek (2013, ApJS, 208, 9;                     
# http://adsabs.harvard.edu/abs/2013ApJS..208....9P), so that                            
# reference should be cited until an updated version of the table is                   
# published. Parts of this table for A/F/G stars also appeared in                    
# Table 3 of Pecaut, Mamajek, & Bubar (2012, ApJ 756, 154). For                   
# example, Table 5 of Pecaut & Mamajek did not include the absolute                   
# magnitude and luminosity estimates, nor the properties of dwarfs of                     
# types L, T, Y, or O3-O8.                         
# The author's notes on standard stars and mean parameters for stars                    
# for each dwarf spectral type can be found in the directory at:                   
# http://www.pas.rochester.edu/~emamajek/spt/. See further notes and                          
# caveats after the table. Colors are based on Johnson UBV, Tycho                    
# BtVt, Cousins RcIc, Gaia DR2 G/Bp/Rp, Sloan izY, 2MASS JHKs,                     
# MKO JK (for Y dwarfs), WISE W1/W2/W3/W4 photometry.                       
# G-V color is Gaia DR2 G - Johnson V.                      
#                               
#SpT Teff logT BCv logL Mbol R_Rsun Mv B-V Bt-Vt G-V Bp-Rp G-Rp M_G b-y U-B V-Rc V-Ic V-Ks J-H H-Ks M_J M_Ks Ks-W1 W1-W2 W1-W3 W1-W4 g-r i-z z-Y Msun #SpT
O3V 44900 4.652 -4.01 5.82 -9.81 13.43 -5.8 -0.33 ... ... ... ... ... ..... -1.175 ... ..... ..... ..... ..... .... .... ... ... ... ... ... ... ... .... O3V
O4V 42900 4.632 -3.89 5.65 -9.39 12.13 -5.5 -0.326 ... ... ... ... ... ..... -1.16 ... ..... ..... ..... ..... .... .... ... ... ... ... ... ... ... .... O4V
O5V 41400 4.617 -3.76 5.54 -9.11 11.45 -5.35 -0.323 ... ... ... ... ... -0.133 -1.15 ... ..... ..... ..... ..... .... .... ... ... ... ... -0.62 ... ... .... O5V
O5.5V 40500 4.607 -3.67 5.44 -8.87 10.71 -5.2 -0.322 ... ... ... ... ... -0.133 -1.145 ... ..... ..... ..... ..... .... .... ... ... ... ... -0.62 ... ... .... O5.5V
O6V 39500 4.597 -3.57 5.36 -8.67 10.27 -5.1 -0.321 ... ... ... ... ... -0.132 -1.14 ... ..... ..... ..... ..... .... .... ... ... ... ... -0.62 ... ... .... O6V
O6.5V 38300 4.583 -3.49 5.27 -8.44 9.82 -4.95 -0.319 ... ... ... ... ... -0.131 -1.135 ... ..... ..... ..... ..... .... .... ... ... ... ... -0.62 ... ... .... O6.5V
O7V 37100 4.569 -3.41 5.18 -8.21 9.42 -4.8 -0.318 ... ... ... ... ... -0.13 -1.13 ... ..... ..... ..... ..... .... .... ... ... ... ... -0.62 ... ... 27 O7V
O7.5V 36100 4.558 -3.33 5.09 -7.98 8.95 -4.65 -0.317 ... ... ... ... ... -0.13 -1.125 ... ..... ..... ..... ..... .... .... ... ... ... ... -0.62 ... ... 25 O7.5V
O8V 35100 4.545 -3.24 4.99 -7.74 8.47 -4.5 -0.315 ... ... ... ... ... -0.129 -1.12 ... ..... ..... ..... ..... .... .... ... ... ... ... -0.62 ... ... 23 O8V
O8.5V 34300 4.535 -3.18 4.91 -7.53 8.06 -4.35 -0.314 ... ... ... ... ... -0.128 -1.115 ... ..... ..... ..... ..... .... .... ... ... ... ... -0.62 ... ... 21.3 O8.5V
O9V 33300 4.522 -3.11 4.82 -7.31 7.72 -4.2 -0.312 ... ... ... ... ... -0.127 -1.11 ... -0.369 -1 -0.164 -0.071 -3.44 -3.2 ... ... ... ... -0.62 ... ... 19.8 O9V
O9.5V 31900 4.504 -3.01 4.72 -7.06 7.5 -4.05 -0.307 ... ... ... ... ... -0.125 -1.09 ... -0.361 -0.977 -0.161 -0.069 -3.3 -3.073 ... ... ... ... -0.605 ... ... 18.5 O9.5V
B0V 31400 4.497 -2.99 4.65 -6.89 7.16 -3.9 -0.301 ... ... ... ... ... -0.122 -1.07 ... -0.355 -0.958 -0.159 -0.067 -3.17 -2.942 0.016 ... ... ... -0.59 ... ... 17.7 B0V
B0.5V 29000 4.462 -2.83 4.43 -6.33 6.48 -3.5 -0.289 ... ... ... ... ... -0.12 -1.03 ... -0.338 -0.913 -0.153 -0.063 -2.8 -2.587 0.017 ... ... ... -0.54 ... ... 15 B0.5V
B1V 26000 4.415 -2.58 4.13 -5.58 5.71 -3 -0.278 ... ... ... ... ... -0.113 -0.995 -0.115 -0.325 -0.874 -0.148 -0.059 -2.33 -2.126 0.018 ... ... ... -0.49 ... ... 11 B1V
B1.5V 24500 4.389 -2.44 3.91 -5.04 5.02 -2.6 -0.252 -0.274 ... ... ... ... -0.103 -0.91 -0.114 -0.281 -0.752 -0.132 -0.047 -2.03 -1.848 0.021 ... ... ... -0.483 ... ... 10 B1.5V
B2V 20600 4.314 -2.03 3.43 -3.83 4.06 -1.8 -0.215 -0.219 ... ... ... ... -0.094 -0.79 -0.094 -0.23 -0.602 -0.113 -0.032 -1.34 -1.198 0.023 ... ... ... -0.475 ... ... 7.3 B2V
B2.5V 18500 4.267 -1.77 3.2 -3.27 3.89 -1.5 -0.198 -0.206 ... ... ... ... -0.087 -0.732 -0.087 -0.21 -0.544 -0.105 -0.026 -1.09 -0.956 0.025 ... ... ... -0.468 ... ... 6 B2.5V
B3V 17000 4.23 -1.54 2.99 -2.74 3.61 -1.2 -0.178 -0.184 0.01 ... ... -1.19 -0.083 -0.673 -0.08 -0.192 -0.492 -0.098 -0.021 -0.83 -0.708 0.026 ... ... ... -0.46 ... ... 5.4 B3V
B4V 16400 4.215 -1.49 2.89 -2.49 3.46 -1 -0.165 -0.17 0.01 ... ... -0.99 -0.078 -0.619 -0.074 -0.176 -0.447 -0.092 -0.016 -0.66 -0.553 0.028 ... ... ... -0.437 ... ... 5.1 B4V
B5V 15700 4.196 -1.34 2.77 -2.19 3.36 -0.85 -0.156 -0.16 0.01 ... ... -0.84 -0.072 -0.581 -0.07 -0.165 -0.417 -0.089 -0.013 -0.54 -0.433 0.029 -0.045 -0.117 -0.07 -0.413 ... ... 4.7 B5V
B6V 14500 4.161 -1.13 2.57 -1.68 3.27 -0.55 -0.14 -0.142 0.01 ... ... -0.54 -0.066 -0.504 -0.062 -0.145 -0.358 -0.081 -0.007 -0.28 -0.192 0.03 -0.045 -0.117 -0.07 -0.39 ... ... 4.3 B6V
B7V 14000 4.146 -1.05 2.48 -1.45 2.94 -0.4 -0.128 -0.129 0.01 ... ... -0.39 -0.062 -0.459 -0.058 -0.133 -0.325 -0.077 -0.004 -0.16 -0.075 0.031 -0.045 -0.117 -0.07 -0.36 ... ... 3.92 B7V
B8V 12300 4.09 -0.73 2.19 -0.73 2.86 0 -0.109 -0.107 0.02 ... ... -0.01 -0.045 -0.364 -0.048 -0.108 -0.254 -0.067 0.003 0.19 0.254 0.033 -0.046 -0.116 -0.067 -0.33 ... ... 3.38 B8V
B9V 10700 4.029 -0.42 1.86 0.08 2.49 0.5 -0.07 -0.063 0.015 -0.12 -0.036 0.515 -0.029 -0.2 -0.028 -0.061 -0.121 -0.05 0.016 0.59 0.621 0.038 -0.063 -0.104 -0.054 -0.28 ... ... 2.75 B9V
B9.5V 10400 4.017 -0.36 1.8 0.24 2.45 0.6 -0.05 -0.04 0.015 -0.087 -0.016 0.615 -0.021 -0.13 -0.017 -0.035 -0.048 -0.044 0.021 0.63 0.648 0.04 -0.044 -0.091 -0.043 -0.265 ... ... 2.68 B9.5V
A0V 9700 3.987 -0.21 1.58 0.78 2.193 0.99 0 0.013 0.01 -0.037 -0.02 1 0 -0.005 0.001 0.004 0.041 -0.032 0.028 0.95 0.949 0.042 -0.041 -0.074 -0.022 -0.25 ... ... 2.18 A0V
A1V 9300 3.968 -0.14 1.49 1.02 2.136 1.16 0.035 0.056 0 0.005 0.032 1.16 0.017 0.033 0.019 0.044 0.09 -0.025 0.03 1.08 1.07 0.043 -0.036 -0.068 -0.023 -0.21 ... ... 2.05 A1V
A2V 8800 3.944 -0.07 1.38 1.28 2.117 1.35 0.07 0.091 -0.005 0.068 0.05 1.345 0.038 0.063 0.042 0.091 0.178 -0.012 0.034 1.19 1.172 0.044 -0.034 -0.067 -0.029 -0.17 ... ... 1.98 A2V
A3V 8600 3.934 -0.04 1.23 1.66 1.861 1.7 0.1 0.109 -0.01 0.11 0.092 1.69 0.055 0.077 0.05 0.108 0.253 0.003 0.035 1.49 1.447 0.045 -0.033 -0.066 -0.029 -0.14 ... ... 1.86 A3V
A4V 8250 3.917 -0.02 1.13 1.92 1.794 1.94 0.14 0.166 -0.02 0.166 0.113 1.92 0.071 0.097 0.078 0.164 0.353 0.022 0.037 1.65 1.587 0.046 -0.031 -0.059 -0.021 -0.09 ... ... 1.93 A4V
A5V 8100 3.908 0 1.09 2.01 1.785 2.01 0.16 0.185 -0.03 0.194 0.13 1.98 0.09 0.1 0.089 0.186 0.403 0.031 0.038 1.68 1.607 0.046 -0.03 -0.058 -0.021 -0.07 ... ... 1.88 A5V
A6V 7910 3.898 0.005 1.05 2.13 1.775 2.12 0.185 0.194 -0.03 0.222 0.152 2.09 0.099 0.098 0.094 0.197 0.465 0.043 0.039 1.74 1.655 0.046 -0.03 -0.057 -0.018 -0.05 ... ... 1.83 A6V
A7V 7760 3.89 0.01 1 2.24 1.75 2.23 0.21 0.233 -0.04 0.263 0.173 2.19 0.107 0.091 0.117 0.242 0.528 0.055 0.04 1.8 1.702 0.047 -0.03 -0.056 -0.017 -0.02 ... ... 1.77 A7V
A8V 7590 3.88 0.02 0.96 2.34 1.747 2.32 0.25 0.274 -0.05 0.32 0.204 2.27 0.132 0.082 0.14 0.288 0.601 0.07 0.042 1.81 1.694 0.048 -0.028 -0.055 -0.009 0.03 ... ... 1.81 A8V
A9V 7400 3.869 0.02 0.92 2.45 1.747 2.43 0.27 0.279 -0.06 0.327 0.207 2.37 0.145 0.08 0.143 0.294 0.674 0.086 0.044 1.89 1.756 0.048 -0.028 -0.055 -0.007 0.06 ... ... 1.75 A9V
F0V 7220 3.859 0.01 0.86 2.58 1.728 2.57 0.295 0.317 -0.06 0.377 0.23 2.51 0.158 0.053 0.166 0.339 0.734 0.096 0.045 1.98 1.836 0.049 -0.026 -0.05 0.003 0.1 ... ... 1.61 F0V
F1V 7020 3.846 0.005 0.79 2.77 1.679 2.76 0.33 0.35 -0.07 0.434 0.252 2.69 0.204 0.021 0.19 0.385 0.819 0.117 0.047 2.11 1.941 0.05 -0.026 -0.047 0.009 0.14 ... ... 1.5 F1V
F2V 6820 3.834 -0.005 0.71 2.97 1.622 2.97 0.37 0.39 -0.08 0.49 0.279 2.89 0.25 -0.008 0.213 0.432 0.925 0.14 0.05 2.24 2.045 0.051 -0.027 -0.046 0.011 0.19 ... ... 1.46 F2V
F3V 6750 3.829 -0.01 0.67 3.07 1.578 3.08 0.39 0.405 -0.09 0.518 0.293 2.99 0.263 -0.016 0.222 0.449 0.964 0.148 0.051 2.32 2.116 0.051 -0.028 -0.046 0.008 0.21 ... ... 1.44 F3V
F4V 6670 3.824 -0.015 0.62 3.19 1.533 3.2 0.41 0.428 -0.1 0.546 0.307 3.1 0.277 -0.026 0.236 0.476 1.012 0.159 0.052 2.4 2.188 0.052 -0.029 -0.046 0 0.24 ... ... 1.38 F4V
F5V 6550 3.816 -0.02 0.56 3.35 1.473 3.37 0.44 0.455 -0.11 0.587 0.329 3.26 0.29 -0.029 0.252 0.506 1.079 0.173 0.054 2.52 2.291 0.052 -0.03 -0.045 -0.004 0.28 ... ... 1.33 F5V
F6V 6350 3.803 -0.03 0.43 3.66 1.359 3.69 0.486 0.504 -0.13 0.64 0.356 3.56 0.317 -0.021 0.276 0.553 1.19 0.199 0.057 2.76 2.5 0.054 -0.033 -0.045 -0.012 0.29 ... ... 1.25 F6V
F7V 6280 3.798 -0.035 0.39 3.77 1.324 3.8 0.5 0.534 -0.14 0.67 0.372 3.66 0.332 -0.012 0.29 0.579 1.221 0.213 0.06 2.85 2.579 0.055 -0.036 -0.045 -0.013 0.32 ... ... 1.21 F7V
F8V 6180 3.791 -0.04 0.29 4.01 1.221 4.05 0.53 0.558 -0.15 0.694 0.385 3.9 0.35 0.001 0.3 0.599 1.29 0.225 0.061 3.05 2.76 0.056 -0.039 -0.044 -0.016 0.36 ... ... 1.18 F8V
F9V 6050 3.782 -0.05 0.22 4.2 1.167 4.25 0.56 0.587 -0.145 0.719 0.399 4.105 0.378 0.014 0.312 0.62 1.335 0.236 0.063 3.21 2.915 0.057 -0.041 -0.044 -0.014 0.38 ... ... 1.13 F9V
F9.5V 5990 3.777 -0.06 0.18 4.29 1.142 4.35 0.58 0.615 -0.155 0.767 0.431 4.195 ... 0.033 0.323 0.64 1.403 0.249 0.065 3.26 2.947 0.057 -0.042 -0.043 -0.012 0.39 ... ... 1.08 F9.5V
G0V 5930 3.773 -0.065 0.13 4.42 1.1 4.48 0.595 0.65 -0.155 0.784 0.439 4.325 ... 0.057 0.341 0.673 1.437 0.262 0.067 3.37 3.043 0.058 -0.043 -0.043 -0.01 0.42 ... ... 1.06 G0V
G1V 5860 3.768 -0.073 0.08 4.55 1.06 4.62 0.622 0.661 -0.158 0.803 0.448 4.462 ... 0.067 0.34 0.672 1.5 0.279 0.07 3.47 3.12 0.06 -0.044 -0.042 -0.01 0.45 ... ... 1.03 G1V
G2V 5770 3.761 -0.085 0.01 4.72 1.012 4.8 0.65 0.724 -0.165 0.823 0.459 4.635 ... 0.133 0.363 0.713 1.564 0.293 0.073 3.6 3.236 0.061 -0.05 -0.04 -0.016 0.476 ... ... 1 G2V
G3V 5720 3.757 -0.095 -0.01 4.78 1.002 4.87 0.66 0.739 -0.167 0.832 0.464 4.703 ... 0.152 0.368 0.722 1.588 0.299 0.074 3.66 3.282 0.061 -0.05 -0.04 -0.014 0.48 ... ... 0.99 G3V
G4V 5680 3.754 -0.1 -0.04 4.83 0.991 4.93 0.67 0.757 -0.173 0.841 0.468 4.757 ... 0.175 0.374 0.733 1.611 0.304 0.075 3.7 3.319 0.062 -0.052 -0.041 -0.014 0.49 ... ... 0.985 G4V
G5V 5660 3.753 -0.105 -0.05 4.88 0.977 4.98 0.68 0.764 -0.179 0.85 0.473 4.801 ... 0.185 0.377 0.738 1.635 0.31 0.076 3.73 3.345 0.062 -0.052 -0.041 -0.014 0.5 ... ... 0.98 G5V
G6V 5600 3.748 -0.115 -0.1 4.99 0.949 5.1 0.7 0.796 -0.186 0.869 0.483 4.914 ... 0.227 0.388 0.758 1.691 0.324 0.079 3.81 3.409 0.063 -0.053 -0.04 -0.012 0.52 ... ... 0.97 G6V
G7V 5550 3.744 -0.125 -0.13 5.08 0.927 5.2 0.71 0.809 -0.194 0.88 0.489 5.006 ... 0.243 0.393 0.766 1.705 0.327 0.08 3.9 3.495 0.064 -0.054 -0.04 -0.013 0.54 ... ... 0.95 G7V
G8V 5480 3.739 -0.14 -0.17 5.16 0.914 5.3 0.73 0.842 -0.202 0.9 0.499 5.098 ... 0.284 0.404 0.786 1.768 0.342 0.082 3.96 3.532 0.065 -0.057 -0.039 -0.018 0.57 ... ... 0.94 G8V
G9V 5380 3.731 -0.16 -0.26 5.39 0.853 5.55 0.775 0.894 -0.21 0.95 0.524 5.34 ... 0.358 0.423 0.82 1.857 0.364 0.087 4.14 3.693 0.067 -0.06 -0.038 -0.018 0.6 ... ... 0.9 G9V
K0V 5270 3.723 -0.195 -0.34 5.59 0.813 5.78 0.816 0.944 -0.227 0.983 0.56 5.553 ... 0.436 0.443 0.853 1.953 0.387 0.091 4.31 3.827 0.07 -0.063 -0.037 -0.015 0.62 ... ... 0.88 K0V
K1V 5170 3.713 -0.23 -0.39 5.72 0.797 5.95 0.857 0.976 -0.25 1.01 0.56 5.65 ... 0.491 0.457 0.879 2.06 0.404 0.094 4.39 3.889 0.071 -0.064 -0.038 -0.013 0.69 ... ... 0.86 K1V
K2V 5100 3.708 -0.26 -0.43 5.81 0.783 6.07 0.884 1.035 -0.27 1.1 0.62 5.83 ... 0.581 0.482 0.92 2.13 0.427 0.098 4.46 3.938 0.073 -0.068 -0.037 -0.009 0.74 ... ... 0.82 K2V
K3V 4830 3.684 -0.375 -0.55 6.13 0.755 6.5 0.99 1.15 -0.32 1.21 0.66 6.2 ... 0.776 0.537 1.013 2.4 0.487 0.109 4.7 4.1 0.079 -0.071 -0.031 -0.008 0.85 ... ... 0.78 K3V
K4V 4600 3.663 -0.52 -0.69 6.46 0.713 6.98 1.09 1.292 -0.42 1.34 0.7 6.53 ... 0.986 0.635 1.182 2.7 0.539 0.123 4.91 4.247 0.087 -0.072 -0.03 0.009 0.99 ... ... 0.73 K4V
K5V 4440 3.647 -0.63 -0.76 6.65 0.701 7.28 1.15 1.373 -0.44 1.43 0.74 6.83 ... 1.081 0.685 1.272 2.88 0.568 0.132 5.1 4.397 0.092 -0.073 -0.029 0.019 1.04 ... ... 0.7 K5V
K6V 4300 3.633 -0.75 -0.86 6.89 0.669 7.64 1.24 1.439 -0.51 1.53 0.79 7.02 ... 1.184 0.759 1.42 3.08 0.601 0.148 5.31 4.56 0.101 ... ... ... 1.14 ... ... 0.69 K6V
K7V 4100 3.613 -0.93 -1 7.23 0.63 8.16 1.34 1.506 -0.58 1.7 0.86 7.57 ... 1.222 0.802 1.519 3.35 0.619 0.164 5.59 4.81 0.11 ... ... ... 1.26 ... ... 0.64 K7V
K8V 3990 3.601 -1.03 -1.06 7.4 0.615 8.43 1.363 1.562 -0.625 1.73 0.88 7.74 ... 1.216 0.843 1.632 3.48 0.626 0.171 5.75 4.95 0.115 ... ... ... 1.29 ... ... 0.62 K8V
K9V 3930 3.594 -1.07 -1.1 7.49 0.608 8.56 1.4 1.593 -0.66 1.79 0.9 8.03 ... 1.21 0.866 1.699 3.55 0.631 0.18 5.82 5.01 0.117 ... ... ... 1.32 ... ... 0.59 K9V
M0V 3850 3.585 -1.15 -1.16 7.65 0.588 8.8 1.42 1.623 -0.7 1.84 0.92 8.16 ... 1.204 0.889 1.766 3.65 0.627 0.19 5.97 5.15 0.12 ... ... ... ... 0.33 ... 0.57 M0V
M0.5V 3770 3.576 -1.29 -1.27 7.91 0.544 9.2 1.445 ... -0.76 1.97 0.97 8.44 ... 1.184 0.924 1.886 3.84 0.62 0.208 6.19 5.36 0.125 ... ... ... ... 0.37 ... 0.54 M0.5V
M1V 3660 3.563 -1.42 -1.39 8.22 0.501 9.64 1.485 ... -0.82 2.09 1 8.82 ... 1.172 0.956 2.005 4 0.614 0.222 6.48 5.64 0.13 ... ... ... ... 0.41 ... 0.5 M1V
M1.5V 3620 3.559 -1.5 -1.44 8.35 0.482 9.85 1.495 ... -0.87 2.13 1.02 8.98 ... 1.17 0.978 2.089 4.1 0.608 0.227 6.59 5.75 0.135 ... ... ... ... 0.47 ... 0.47 M1.5V
M2V 3560 3.551 -1.62 -1.54 8.59 0.446 10.21 1.505 ... -0.925 2.23 1.06 9.29 ... 1.17 1.001 2.173 4.23 0.6 0.234 6.81 5.98 0.14 ... ... ... ... 0.53 ... 0.44 M2V
M2.5V 3470 3.54 -1.78 -1.64 8.82 0.421 10.61 1.522 ... -1.02 2.39 1.1 9.67 ... 1.175 1.041 2.306 4.43 0.589 0.244 7.01 6.18 0.145 ... ... ... ... 0.57 ... 0.4 M2.5V
M3V 3430 3.535 -1.93 -1.79 9.21 0.361 11.15 1.53 ... -1.1 2.5 1.13 10.05 ... 1.181 1.079 2.42 4.6 0.579 0.252 7.38 6.55 0.15 ... ... ... ... 0.61 ... 0.37 M3V
M3.5V 3270 3.515 -2.28 -2.03 9.82 0.3 12.1 1.6 ... -1.28 2.78 1.19 10.87 ... 1.2 1.178 2.68 5 0.558 0.269 7.93 7.1 0.17 ... ... ... ... 0.66 ... 0.27 M3.5V
M4V 3210 3.507 -2.51 -2.14 10.1 0.274 12.61 1.65 ... -1.4 2.94 1.24 11.21 ... 1.222 1.241 2.831 5.25 0.557 0.28 8.2 7.36 0.18 ... ... ... ... 0.71 ... 0.23 M4V
M4.5V 3110 3.493 -2.84 -2.4 10.74 0.217 13.58 1.69 ... -1.54 3.16 1.28 12.04 ... 1.23 1.345 3.073 5.65 0.564 0.301 8.8 7.93 0.2 ... ... ... ... 0.81 ... 0.184 M4.5V
M5V 3060 3.486 -3.11 -2.52 11.04 0.196 14.15 1.83 ... -1.7 3.35 1.33 12.45 ... 1.24 1.446 3.278 5.95 0.58 0.312 9.09 8.2 0.21 0.17 ... ... ... 0.91 0.47 0.162 M5V
M5.5V 2930 3.467 -3.58 -2.79 11.72 0.156 15.3 1.94 ... -1.95 3.71 1.38 13.35 ... 1.3 1.656 3.664 6.5 0.588 0.329 9.72 8.8 0.22 0.19 ... ... ... 1.13 0.52 0.123 M5.5V
M6V 2810 3.449 -4.13 -2.98 12.19 0.137 16.32 2.01 ... -2.37 4.16 1.43 14.26 ... 1.3 1.95 4.1 7.1 0.605 0.352 10.18 9.22 0.225 0.21 ... ... ... 1.45 0.6 0.102 M6V
M6.5V 2740 3.438 -4.62 -3.1 12.48 0.126 17.1 2.07 ... -2.7 4.5 1.48 14.4 ... ... 1.988 4.26 7.6 0.609 0.36 10.47 9.5 0.235 0.22 ... ... ... 1.58 0.64 0.093 M6.5V
M7V 2680 3.428 -4.99 -3.19 12.71 0.12 17.7 2.12 ... -2.98 4.65 1.52 14.72 ... ... 2.18 4.5 8 0.613 0.39 10.7 9.7 0.24 0.24 ... ... ... 1.77 0.7 0.09 M7V
M7.5V 2630 3.42 -5.32 -3.24 12.84 0.116 18.16 2.14 ... -3.15 4.72 1.55 15.2 ... ... 2.16 4.56 8.35 0.65 0.422 10.88 9.81 0.26 0.25 ... ... ... 1.85 0.74 0.088 M7.5V
M8V 2570 3.41 -5.65 -3.28 12.95 0.114 18.6 2.15 ... -3.11 4.86 1.57 15.2 ... ... 2.15 4.62 8.7 0.677 0.45 11.05 9.92 0.285 0.26 ... ... ... 1.93 0.77 0.085 M8V
M8.5V 2420 3.384 -5.78 -3.47 13.42 0.104 19.2 2.16 ... -3.09 5.1 1.59 15.9 ... ... 1.967 4.63 8.9 0.69 0.465 11.46 10.3 0.31 0.265 ... ... ... 1.96 0.8 0.08 M8.5V
M9V 2380 3.377 -5.86 -3.52 13.54 0.102 19.4 2.17 ... -3 4.78 1.6 16.2 ... ... 1.89 4.66 9 0.72 0.47 11.59 10.4 0.33 0.27 ... ... ... 1.99 0.82 0.079 M9V
M9.5V 2350 3.371 -6.13 -3.57 13.67 0.101 19.75 ... ... -3.1 4.86 1.61 16.4 ... ... 2.51 4.73 9.3 0.745 0.5 11.75 10.5 0.35 0.27 ... ... ... 2 0.84 0.078 M9.5V
L0V 2270 3.356 -6.25 -3.6 13.75 0.102 20 ... ... -3.45 ... 1.68 16.6 ... ... ... 4.85 9.4 0.76 0.51 11.76 10.55 0.36 0.27 ... ... ... 2.01 0.86 0.077 L0V
L1V 2160 3.334 -6.48 -3.71 14.02 0.0995 20.5 ... ... ... ... 1.66 16.9 ... ... ... 4.91 9.65 0.82 0.54 12.12 10.77 0.37 0.28 ... ... ... 2.02 0.88 0.076 L1V
L2V 2060 3.314 -6.62 -3.82 14.28 0.097 20.9 ... ... ... ... 1.69 17.3 ... ... ... 5.05 9.9 0.89 0.58 12.47 11 0.47 0.28 ... ... ... 2.04 0.9 0.075 L2V
L3V 1920 3.283 -7.05 -3.96 14.65 0.0942 21.7 ... ... ... ... 1.7 18.1 ... ... ... 5.29 10.1 0.97 0.61 12.78 11.4 0.5 0.29 ... ... ... 2.1 0.92 ... L3V
L4V 1870 3.272 -7.53 -4.01 14.77 0.094 22.3 ... ... ... ... 1.74 18.35 ... ... ... 5.57 10.5 1 0.63 13.09 11.5 0.6 0.3 ... ... ... 2.2 0.94 ... L4V
L5V 1710 3.233 -7.87 -4.2 15.23 0.0909 ... ... ... ... ... 1.71 18.5 ... ... ... 6.28 11.1 1.02 0.648 13.46 11.87 0.68 0.32 ... ... ... 2.33 0.97 ... L5V
L6V 1550 3.19 ... -4.38 15.7 0.0891 ... ... ... ... ... 1.74 19.25: ... ... ... ... ... 1.06 0.654 13.89 12.2 0.76 0.36 ... ... ... 2.51 1 ... L6V
L7V 1530 3.185 ... -4.41 15.77 0.0886 ... ... ... ... ... 2.11 19.30: ... ... ... ... ... 1.13 0.645 14.31 12.55 0.84 0.41 ... ... ... 2.71 1.04 ... L7V
L8V 1420 3.152 ... -4.55 16.12 0.0875 ... ... ... ... ... 1.87 20.00: ... ... ... ... ... 1.16 0.625 14.65 12.74 0.845 0.48 ... ... ... 2.93 1.09 ... L8V
L9V 1370 3.137 ... -4.61 16.27 0.0877 ... ... ... ... ... ... ... ... ... ... ... ... 1.18 0.59 14.82 12.93 0.82 0.57 ... ... ... 3.15 1.16 ... L9V
T0V 1255 3.099 ... -4.66 16.39 0.098 ... ... ... ... ... ... ... ... ... ... ... ... 1.02 0.54 14.81 13.12 0.7 0.68 ... ... ... 3.36 1.23 ... T0V
T1V 1240 3.093 ... -4.69 16.47 0.1 ... ... ... ... ... ... ... ... ... ... ... ... 1.02 0.45 14.63 13.29 0.58 0.82 ... ... ... 3.55 1.33 ... T1V
T2V 1220 3.086 ... -4.73 16.57 0.1 ... ... ... ... ... ... ... ... ... ... ... ... 0.86 0.27 14.52 13.45 0.53 0.99 ... ... ... 3.7 1.43 ... T2V
T3V 1200 3.079 ... -4.77 16.67 0.102 ... ... ... ... ... ... ... ... ... ... ... ... 0.68 0.08 14.45 13.52 ... 1.19 ... ... ... 3.82 1.55 ... T3V
T4V 1180 3.072 ... -4.84 16.84 0.101 ... ... ... ... ... ... ... ... ... ... ... ... 0.35 -0.19 14.55 14.2 ... 1.43 ... ... ... 3.9 1.68 ... T4V
T4.5V 1170 3.068 ... -4.9 16.99 0.099 ... ... ... ... ... ... ... ... ... ... ... ... 0.2 -0.06 14.69 14.55 ... 1.57 ... ... ... 3.93 1.75 ... T4.5V
T5V 1160 3.064 ... -4.95 17.12 0.101 ... ... ... ... ... ... ... ... ... ... ... ... 0.2 -0.08 14.88 14.9 ... 1.7 ... ... ... 3.95 1.81 ... T5V
T5.5V 1040 3.017 ... -5.04 17.34 0.099 ... ... ... ... ... ... ... ... ... ... ... ... 0.2 -0.1 15.13 15.1 ... 1.86 ... ... ... 3.97 1.89 ... T5.5V
T6V 950 2.978 ... -5.12 17.54 0.1 ... ... ... ... ... ... ... ... ... ... ... ... 0.1 -0.03 15.34 15.3 ... 2 ... ... ... 3.98 1.96 ... T6V
T7V 825 2.916 ... -5.37 18.17 0.098 ... ... ... ... ... ... ... ... ... ... ... ... 0 0 15.83 15.8 ... 2.4 ... ... ... 4.01 2.11 ... T7V
T7.5V 750 2.875 ... -5.54 18.59 0.095 ... ... ... ... ... ... ... ... ... ... ... ... 0.2 -0.05 16.61 16.5 ... 2.6 ... ... ... 4.05 2.19 ... T7.5V
T8V 680 2.833 ... -5.71 19.02 0.095 ... ... ... ... ... ... ... ... ... ... ... ... 0.2 -0.05 17.3 16.9 ... 2.8 ... ... ... 4.08 2.26 ... T8V
T8.5V 600 2.778 ... -5.93 19.57 0.097 ... ... ... ... ... ... ... ... ... ... ... ... 0.2 ... 18.05 18.3 ... 3 ... ... ... ... ... ... T8.5V
T9V 560 2.748 ... -6.15 20.12 0.1 ... ... ... ... ... ... ... ... ... ... ... ... 0.1 -0.2 18.51 18.6 ... 3.2 ... ... ... ... ... ... T9V
T9.5V 510 2.708 ... ... ... ... ... ... ... ... ... ... ... ... ... ... ... ... ... ... 19.75 20.5 ... 3.4 ... ... ... ... ... ... T9.5V
Y0V 450 2.653 ... -6.52 21.04 0.104 ... ... ... ... ... ... ... ... ... ... ... ... ... -0.5 20.15 21 ... 3.6 ... ... ... ... ... ... Y0V
Y0.5V 400 2.602 ... ... ... ... ... ... ... ... ... ... ... ... ... ... ... ... ... -0.6 22 21.6 ... 3.9 ... ... ... ... ... ... Y0.5V
Y1V 360 2.556 ... ... ... ... ... ... ... ... ... ... ... ... ... ... ... ... ... ... 22.7 22.2 ... 4.1 ... ... ... ... ... ... Y1V
Y1.5V 325 2.512 ... ... ... ... ... ... ... ... ... ... ... ... ... ... ... ... ... -0.8 23.2 22.9 ... 4.4 ... ... ... ... ... ... Y1.5V
Y2V 320 2.505 ... ... ... ... ... ... ... ... ... ... ... ... ... ... ... ... ... ... 23.6 23.5 ... 4.7 ... ... ... ... ... ... Y2V
Y4V 250 2.398 ... ... ... ... ... ... ... ... ... ... ... ... ... ... ... .... ... ... 28.2 ... ... 6.1 ... ... ... ... ... ... Y4V
#SpT Teff logT BCv logL Mbol R_Rsun Mv B-V Bt-Vt G-V Bp-Rp G-Rp M_G b-y U-B V-Rc V-Ic V-Ks J-H H-K M_J M_Ks Ks-W1 W1-W2 W1-W3 W1-W4 g-r i-z z-Y Msun #SpT


==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

